Krylov and core transformation algorithms for an inverse eigenvalue problem to compute recurrences of multiple orthogonal polynomials

In this paper, we develop algorithms for computing the recurrence coefficients corresponding to multiple orthogonal polynomials on the step-line. We reformulate the problem as an inverse eigenvalue problem, which can be solved using numerical linear algebra techniques. We consider two approaches: the first is based on the link with block Krylov subspaces and results in a biorthogonal Lanczos process with multiple starting vectors; the second consists of applying a sequence of Gaussian eliminations on a diagonal matrix to construct the banded Hessenberg matrix containing the recurrence coefficients. We analyze the accuracy and stability of the algorithms with numerical experiments on the ill-conditioned inverse eigenvalue problemshave related to Kravchuk and Hahn polynomials, as well as on other better conditioned examples.

==> Experiments/experiment1/data_experiment1_hahn.dat <==
N err_H_core err_H_krylov err_H_krylov_reorth err_bior_core err_bior_krylov err_bior_krylov_reorth error_cond
5 1.48281491390514e-13 6.12056812575778e-12 2.4564965887515e-14 2.26002513773654e-15 2.77949476912183e-11 3.44001308418004e-16 5.20793824818008e-14
6 1.97762960751769e-12 1.14509412184029e-10 1.65487352743834e-12 2.39014653417734e-15 2.93807286328886e-10 3.42791988299553e-16 7.34114549191989e-13
7 1.4001500814808e-11 1.11270267833244e-09 1.2866980173848e-11 3.03588518342278e-15 2.99101903359608e-09 3.95991084374486e-16 1.38006868782436e-11
8 3.23826005420474e-11 2.64914413222453e-08 8.81747527234579e-11 2.03866477323582e-15 7.05108413967892e-08 6.98139563960361e-16 2.06252547960182e-10
9 6.78106964271947e-10 7.3089207314687e-07 1.61657338197944e-09 8.73136841228364e-15 2.0231622988082e-06 8.39904474908957e-16 1.96215548253418e-09
10 3.65827400785703e-09 1.01692941118883e-06 6.61034400469676e-09 9.20389598144517e-15 2.95373681350021e-06 6.53634095562082e-16 3.04149673807552e-08
11 3.66550307683405e-09 0.000152203666146208 8.54716514723522e-09 2.82840620879236e-14 0.00046793977182942 1.53239110394921e-15 2.42810775074349e-07
12 4.01546393252491e-07 0.000574263007325774 6.72127667433298e-07 2.58107011135123e-14 0.00187095589567557 1.48927258933525e-15 4.20109948615798e-06
13 8.55945635773422e-07 0.00649021977881845 1.75142804499811e-05 1.98424858801666e-14 0.0224436745004792 2.89084500343158e-15 1.19488681584197e-05
14 1.78996833533197e-05 1.15447707913165 1.26555719024405e-05 1.85155636788432e-14 4.24403652793135 2.12687791865586e-15 2.34010273177032e-05
15 0.000672348751498589 0.170505969629448 0.000721854173206595 3.25599035252574e-14 0.666074647632843 2.16077079371978e-15 0.00168433896918697
16 0.00120981730035534 1.53426041917173 0.00172393416799516 2.675614635405e-14 6.37141204422189 2.17883242597204e-15 0.119525961247499
17 0.18842182644046 2.51041061252996 0.300592989629829 5.84544438797605e-14 6.96518757628214 3.34476707130172e-15 0.3184252198354
18 5.73266134764829 283.318931950797 0.194035253524235 5.50439034762905e-14 490.291316614866 3.00228018961525e-15 0.748724636201001
19 0.463516302915334 2.02691834873098 0.420228913973717 9.4675372321504e-14 7.06926290739243 4.87992634977385e-15 0.802670524723175
20 0.29357306937599 2.27768797109051 0.452244385743563 1.43527998300875e-13 10.4190614334493 4.86123762077277e-15 103.92369198088
21 1.11547565486873 35.4850670137236 0.348608712838008 1.14832344074991e-13 185.13410172972 4.51316869420104e-15 0.870631628621966
22 16.9912039897512 2.19667503147709 7.18726973996019 1.198498943906e-13 442.185391910225 6.05302005377066e-15 1.04353396794493
23 1.32948628068285 2.32409380861714 1.1985692351419 2.32817736243759e-13 18073.4327685244 7.32604198249904e-15 201.312939347961
24 1.74752910456032 1.74052811897642 3.65843464290192 1.40691441378928e-13 273770.871451549 6.72781732802439e-15 21.8500905189372
25 1.39764444830386 23.0803300999463 1.6379849813212 3.89811697952124e-13 1946038.11000854 7.15647292956523e-15 3.11990191621161
26 5.15822948788985 7.55985618012439 3.49537104315359 1.09935438146377e-12 5291755.50270599 5.62548753736171e-15 1.00111148193148
27 5.17624268249191 10.9548978527495 4.81022412576241 3.80636002431433e-13 1290417101.29076 6.84787594322577e-15 1.03452589544862
28 67.7642321884363 42.0650811518727 59.7147781203712 5.61551883326508e-11 58360455038.1311 1.50530101139324e-14 13.3099950480023
29 2.58193202144529 72.5231508704585 42.1116233720437 4.27454288900675e-12 2106380882007.47 8.69549800396791e-15 9.34067844825303
30 95.2419250947471 29.4422137318435 56.725266042664 2.01085562575922e-12 67296523572887.1 1.15339405299138e-14 5.86519436752943


==> Experiments/experiment1/data_experiment1_kravchuk.dat <==
N err_H_core err_H_krylov err_H_krylov_reorth err_bior_core err_bior_krylov err_bior_krylov_reorth error_cond
5 1.04996472164525e-15 4.61191868772888e-12 1.65556469649519e-15 8.03345279346865e-16 2.16030144431108e-11 3.64656981397759e-16 1.52242036403604e-14
6 1.68944039288881e-13 3.48568220309868e-11 4.20665750447001e-13 4.65243624982227e-15 1.50670702553846e-10 4.0041235339091e-16 1.15753593903707e-13
7 1.472688669549e-13 1.06544638423264e-10 2.80298325077574e-12 2.89637757220478e-15 2.42778101732206e-10 4.04735479655409e-16 1.67248542295784e-12
8 1.15311993109441e-11 1.10685216421206e-08 2.37318682949279e-12 9.89506881316931e-15 3.39163062114865e-08 5.82417786939187e-16 8.67093170455177e-11
9 4.02385348745242e-11 3.43921885456272e-08 9.01339640899571e-11 9.02222605168055e-15 1.85276524621195e-07 6.40079014871383e-16 3.99055181029777e-10
10 6.85119133277418e-10 2.59635320533571e-07 1.26712538018489e-09 2.70733133024785e-14 6.61278743548232e-07 7.37694701588111e-16 8.88831777310726e-10
11 4.78720261356913e-09 1.27686933817009e-05 2.06021924707285e-09 4.11195821587236e-14 3.77316721725381e-05 7.21050546256718e-16 4.77669730065786e-08
12 3.97119983217359e-08 1.98224231269265e-05 6.59663941052759e-08 9.12365711360196e-14 7.55699565831967e-05 5.34701963487197e-16 9.73603129170306e-07
13 5.09092368235926e-07 0.00202128482853535 2.45965570030953e-07 1.27284999471857e-13 0.00603991410564076 1.0081275787595e-15 1.57023433446708e-05
14 5.5029136924226e-06 0.015341556633479 1.1679744966995e-05 1.06737752731186e-13 0.0468765576604309 8.01512045787619e-16 0.000140766941040251
15 0.000209137775735203 0.180018366794742 0.000130159305732805 1.75940550499614e-13 0.572482153044568 1.16105298632931e-15 0.00229526918845696
16 0.000303890894615033 0.39768272506013 0.00108340054503421 3.08537041542657e-13 1.18812671365114 1.23513193258872e-15 0.0239524294125749
17 0.00506506117017635 1.44257967762414 0.0195314057772278 9.49430431861446e-13 2.22836968579957 1.26467302252875e-15 0.791543468973489
18 0.174906310712761 2.76880022274752 0.130064084010053 5.90244398142966e-13 7.86851864264351 1.61314142374883e-15 0.664051913922844
19 0.556361376972304 2.69872450370584 2.91608795883569 1.0167935260078e-12 3.40950887684408 2.04303072759513e-15 0.979613406207528
20 21.4317891905495 0.81660611861249 0.693730007496498 1.85307955352747e-11 1.21497534926801 1.57252637099378e-15 0.701708776365289
21 3.74515616376529 13.4563077445395 1.20935719461981 7.05772387307844e-12 4.54056534917027 1.677015208816e-15 1.04677258585097
22 1.48762926843123 8.44388317981693 0.88414769347755 6.23090267185695e-12 94.1158042284284 1.49636186989117e-15 0.570060068816664
23 12.1987078379167 1339.27612161519 610.626821320887 6.4078685183375e-12 2194.86784985242 1.13983511308847e-14 0.909906276149245
24 3.46615239355877 78.2663366857587 17.0095416676322 3.64646107691134e-11 2684.43780014888 3.01004547348128e-15 1.34967518725079
25 1.98344456064257 84.2263743464565 6.79838236583467 2.05078636009108e-10 8573.33397346042 2.06907456484262e-15 0.765616828921325
26 20.0075769960299 181.370002305322 105.957200744056 1.86847547044709e-09 105125.238278559 9.91993463941056e-15 84.914966275322
27 3.37681863461377 6.51433701731939 3.69633631559487 7.61779794687651e-11 1786660.86667813 3.92610533631659e-15 0.99602733488109
28 224.343783171119 16.9031737681228 2175.28526385099 2.85935413700105e-10 100511086.808286 3.65721997496006e-14 4.38729413129191
29 46.0770139470627 95.3077139144747 3113.39036817282 1.3024229622916e-09 7812266060.14673 4.03281761003027e-14 2.96509947669037
30 83.6762931059898 76.3805299394823 7227.49146636045 1.11068575302332e-09 12346073022.2504 6.90295272678815e-14 1.00039305331842


==> Experiments/experiment2/data_experiment2.dat <==
N err_nodes_core err_nodes_kryl err_nodes_kryl_reorth err_w1_core err_w1_kryl err_w1_kryl_reorth err_w2_core err_w2_kryl err_w2_kryl_reorth
5 6.21003467547724e-17 7.04441493273922e-15 6.94525497421757e-17 1.4408220121254e-15 1.86962188595119e-14 1.88608708157813e-16 1.19224249734961e-15 1.91938271135969e-14 1.50619004441855e-16
6 2.26770546446844e-16 3.42469084308371e-13 4.82471770947932e-17 2.71575648131802e-15 1.067840734641e-12 3.84155505940563e-16 2.18468804088283e-15 1.09118444962099e-12 4.12565285886797e-16
7 8.4678731552736e-17 1.12468335981257e-11 4.46830471754127e-17 1.24653155227885e-15 3.90740532714162e-11 4.24905649855954e-16 1.11223071400357e-15 4.01833382753405e-11 4.02210339604507e-16
8 1.24466977080676e-16 7.50271070161629e-11 1.28478477186749e-16 1.32235609666738e-15 2.86263620440976e-10 7.12426724340917e-16 1.36315539578172e-15 2.94636453686188e-10 7.57557385749106e-16
9 1.75856535846467e-16 2.18761122629589e-09 7.81486927364707e-17 2.24969332951205e-15 9.03797174519128e-09 3.40490521650381e-16 2.04570755478809e-15 9.32434051578268e-09 2.85835223450411e-16
10 2.52213735528099e-16 7.55253057402907e-08 5.15813032045601e-17 3.0658348771942e-15 3.34341179206035e-07 4.32361729784911e-16 2.75849164787605e-15 3.4544577404464e-07 3.90343755232752e-16
11 1.34473555098834e-16 3.19862847244478e-07 8.18677232036463e-17 5.84423491074844e-15 1.50539659798618e-06 7.0151897408177e-16 4.81977311051956e-15 1.55761321387473e-06 7.66519232639763e-16
12 1.55053913357432e-16 1.36708637523662e-05 6.61199068323895e-17 4.13123490417821e-15 6.79630192776373e-05 4.59137720900145e-16 3.66081634017644e-15 7.0402717086793e-05 5.14551835966919e-16
13 2.16021470698381e-16 9.50916259823529e-05 5.44309883505977e-17 6.96088617458745e-15 0.000496802725100793 1.05153510674662e-15 5.82024816100779e-15 0.000515062622313178 1.23384280615964e-15
14 1.98371966039734e-16 0.00124660506651244 3.38436792117085e-17 1.00311647392195e-14 0.00682138599051337 4.63313314870702e-16 8.3107676743151e-15 0.00705304772869412 4.42901566205902e-16
15 1.8630733830781e-16 0.031969431633647 4.61288638557523e-17 1.15668983220333e-14 0.182192201377039 4.16809757612876e-16 9.69962748687895e-15 0.167560578039525 4.29800599372392e-16
16 2.16572155088037e-16 0.0839820113552941 4.889971701365e-17 9.63991317745066e-15 0.1807568050243 7.3143075994008e-16 8.57712371352857e-15 0.156557160798375 7.56730580443938e-16
17 2.2512587375769e-16 0.0714177084801193 4.88705142541513e-17 1.1472627891217e-14 0.171720944836311 7.42862182974412e-16 1.02289063150478e-14 0.1488571774508 7.30723898224355e-16
18 2.09201999611982e-16 0.0667411639981953 5.28910815217464e-17 7.53466992279279e-15 0.184981080763191 8.46101500556652e-16 6.57454326815673e-15 0.150510792398472 9.0884767202251e-16
19 1.50326264603116e-16 0.059911000975126 4.76521537742223e-17 1.31153279385932e-14 0.16776763523428 8.36885369850528e-16 1.25911591947345e-14 0.146522958202809 8.64828938403368e-16
20 9.11625747387994e-15 0.0569760930312747 8.02598880640741e-17 1.27605507197131e-13 0.16445039170916 9.84957170601934e-16 1.40210643756074e-13 0.145223361038703 9.83957848359819e-16
21 2.59516981228909e-16 0.0539892870728463 7.06956171736946e-17 9.99760934940638e-15 0.161082432133439 1.30505107763528e-15 9.08163988859473e-15 0.143274133868955 1.36160738109591e-15
22 1.76860859957342e-16 0.0530335122245009 3.72493934067704e-16 1.12501057359137e-14 0.235358461643045 5.04956590619521e-15 1.03112219690547e-14 0.234881105100598 5.46538076782464e-15
23 2.42511987951641e-15 0.0484172649186147 7.08578381032052e-17 4.613890221475e-14 0.146648329157664 1.43377983345026e-15 5.20966150072354e-14 0.127949054119295 1.48460891996381e-15
24 4.11032295396095e-16 0.0510251309126578 3.25722937237862e-16 2.10407535408727e-14 0.24220398227226 4.96577587817399e-15 2.00450097018437e-14 0.250635211133418 5.1344823648387e-15
25 1.32710562772053e-15 0.0444382620564224 2.09093029711603e-16 4.05418826194943e-14 0.14022332357921 4.34174367574259e-15 3.8571387363021e-14 0.112253423504947 4.3372889527063e-15
26 1.63998399753993e-11 0.0837884827517573 1.0847600469071e-15 3.17875807307771e-10 0.248628244207685 2.27069865037649e-14 3.70158601559128e-10 0.204372716796273 2.36176021237955e-14
27 2.18760711468436e-15 0.0442766146195999 3.69818813121736e-13 4.67468417666701e-14 0.449176958609255 7.81255769684935e-12 4.99357837911154e-14 0.460089092190716 8.92531482491567e-12
28 4.5212237866552e-14 0.0610482980976008 3.92924483625755e-14 6.64451934012592e-13 0.255145533472288 1.05384346855947e-12 7.96757445606668e-13 0.216413890197888 1.05070083549009e-12
29 4.91443118402278e-16 0.0429110503177107 1.4245608163834e-16 3.07754908830934e-14 0.215207071188019 4.57551512238471e-15 2.65979106210671e-14 0.210523165767776 4.97437666845452e-15
30 1.08143032649168e-13 0.0429192438012424 4.30974837557112e-16 2.49311138726204e-12 0.156733030159942 1.39254778572992e-14 2.54761240512556e-12 0.142574685275492 1.49750692510363e-14


==> Experiments/experiment3/errors_final.dat <==
N err_bior_core err_bior_core_scaled err_bior_kryl err_bior_kryl_reorth err_bior_kryl_reorth_scaled err_kryl err_core err_kryl_reorth
5  1.9040535018579535e-13  9.3069227978621417e-14  1.9148974758422184e-14  1.2862283082472513e-15  2.1006308050481296e-14  1.2104576313034297e-15  3.7895788327095364e-14  4.8202430774999143e-15
6  4.6854146236812338e-14  3.2088791123295759e-14  3.3956764730859667e-14  7.0841258615905241e-16  2.4174314369923552e-15  7.7387970539677965e-16  1.2596680085701712e-14  1.3780364740347733e-15
7  3.2171801731359487e-13  3.4708914890758411e-13  2.0121850212696957e-11  1.6077910866528229e-14  6.9428986410689457e-14  1.2121735482689181e-14  1.4758528571006862e-13  1.7425619469846740e-13
8  1.6371408153835033e-13  1.0058256676369956e-12  2.3900809054805834e-10  1.2713112994520880e-14  3.7242134624475721e-14  1.0681583782002171e-13  2.5008080489927229e-13  1.4111841560745160e-13
9  9.2471211626137494e-13  3.6056892046538448e-12  7.9360682468149056e-09  6.7986971012089151e-15  1.0902417294655908e-13  1.8428653896677752e-12  1.3161549071058884e-13  2.0047278120882190e-13
10  2.0595279253192887e-11  1.8800534749081801e-11  6.1476254865864954e-08  3.2599089514307641e-14  5.7121703763082552e-13  7.7783229346220522e-14  6.4870245072192865e-13  4.6020682155917065e-12
11  4.4549543563761935e-09  6.8826542564015713e-10  2.9497247133295564e-04  7.6416900180792727e-14  7.7222365964746915e-11  5.6288018507697450e-10  2.7885058146317373e-11  1.3628435956407563e-10
12  2.2049849859333801e-11  5.9183480981737009e-10  4.3670453297302968e-06  4.2461265771574525e-13  2.8183586678339370e-12  1.1414996226823111e-12  3.0939290517775713e-13  9.8933676210333797e-13
13  8.5278538320049181e-12  3.2801362494730596e-10  4.3652174577399746e-06  2.8672116386271116e-14  1.7414312541180014e-12  2.5381541847835841e-12  4.2623002278264529e-13  8.5017359084799566e-13
14  3.5164434951740460e-11  2.9890214219703316e-09  2.4723289792226403e-05  5.5805048366508391e-13  1.1129955332597190e-11  7.9916559235361665e-12  7.4239784305908551e-12  1.3320219354806072e-12
15  6.0745143458391194e-12  3.3162479926440602e-09  2.8817662030930159e-06  3.7591557964332223e-14  9.5911378144492663e-12  6.6151567632628015e-12  4.0926634059905558e-13  4.1155563849183133e-13
16  3.0030997199693481e-10  7.2774782749110581e-09  4.8898626614412388e-05  6.2749603719958790e-14  3.5147257019761034e-11  2.5742128155370517e-11  1.2877720123012349e-11  3.2127312712049423e-12
17  1.1078371377323842e-10  1.1654655429569327e-07  2.3347007507886215e-03  3.1120951319964095e-13  1.1118351232336481e-10  8.3164055639375122e-12  1.1131043209740474e-09  9.9200229140639268e-13
18  2.1072637884052839e-10  7.5204982083958579e-08  2.9792854701900947e-04  7.2486877367274367e-14  2.3911015730040082e-10  2.0081159010041603e-11  1.3812957991896796e-11  1.1934911022114904e-12
19  6.3012495731796060e-11  4.8317364560246790e-07  7.3938546481958156e-01  1.0353555148940414e-13  1.0729993538567327e-09  6.2948181794052685e-11  4.4635261160726178e-10  5.3998127537730032e-12
20  1.8793770867331687e-10  5.8433191010929355e-07  1.1223436729596161e-01  2.7034547964524848e-13  1.6641533643560484e-09  1.3651242935403971e-10  6.6913880597051776e-10  7.1196992541295476e-11
21  3.0504728799584583e-09  3.0339957522313979e-06  3.2921068399944162e-02  6.0575086457291030e-14  4.0682827546161339e-09  8.8458940144879968e-12  1.3241386141713053e-09  1.5369434962568730e-12
22  2.9276890477752318e-11  5.1990254824860021e-06  1.5349083050289450e-01  5.2085619916259640e-14  1.0437573144519615e-08  2.2466880180054635e-11  3.4779177247495804e-10  1.9286267565957655e-12
23  1.8126998039189864e-10  2.0689447241747171e-05  1.3266769287641380e+02  3.1607102578760382e-13  5.7778490651485466e-08  3.4991013294481281e-10  1.4091672350420660e-10  2.1679135311409871e-12
24  1.7323289217993442e-10  4.5323797692572562e-05  6.5421980295114864e+01  1.0113885586937434e-13  1.6592673339443995e-07  9.9362633494543824e-11  1.1014957320719644e-09  1.4058629339282831e-11
25  1.3688871409995857e-09  1.9808166629882166e-04  7.8803886746565873e+01  8.5190269357977561e-13  4.4178646472712934e-07  5.3346256579958896e-11  4.0723269578250533e-09  6.5892401772309265e-11
26  8.8594170537442743e-10  1.8171666184853710e-04  4.2468807719024184e+02  1.2478256346675540e-13  8.9679587030681676e-07  2.1322557596871166e-10  2.9718691872807201e-06  1.1626677491466098e-10
27  7.7561865334144105e-11  1.5381791824245701e-03  1.1635418611049948e+06  1.6000468988046745e-11  1.5727434179448404e-06  4.6385369029853284e-11  4.9155786181357511e-08  8.0762082150051627e-12
28  4.2106359858704508e-10  1.0783712033902189e-03  2.5777050104905047e+02  1.3597728773730392e-13  3.7881669419446959e-06  7.5380029196864068e-11  1.1209739734721179e-07  2.2698841806845650e-11
29  3.7008322948870072e-09  1.0053970439104280e-02  1.7568463034412498e+03  6.0294955216704722e-13  1.5948606290236756e-05  5.3718116175260910e-09  1.5304585020618757e-05  1.8635007923558271e-10
30  3.8204111176825465e-10  1.9143783921310184e-02  1.3110815286473181e+06  2.0601682346804455e-13  6.5421390716012572e-05  3.6154682515810440e-11  1.9357731143447646e-07  4.4976115090609402e-11
31  8.1587931449447030e-10  3.1382635173824381e-02  1.7968487503036001e+05  7.3843879203399304e-12  8.4352597354333948e-05  1.2618193618744048e-07  1.6526484716999741e-04  2.7083636205209165e-09
32  1.5133267872504080e-09  1.7012325931776359e-01  1.6052492447304070e+06  6.1864865733614976e-13  2.6321248406958089e-04  2.7506345069186422e-10  8.0456092677582575e-06  7.5400726634434041e-11
33  2.2081747194950251e-10  1.4291144956424339e+00  4.6848884988544430e+06  9.3273384183538082e-14  1.0739229743661264e-03  6.4178664410649497e-10  7.8254864540891715e-06  2.7512880910538760e-11
34  6.9123889000771610e-10  1.4502503046343925e+00  1.5405210907164828e+06  2.0759435531389622e-13  1.4456018901981624e-03  1.5860413603951962e-09  1.5960303384687943e-05  4.6362167572302248e-11
35  1.2726311687179266e-09  4.3128778122127462e+00  3.1826885731392333e+08  7.9129377248722862e-13  7.6291887449754306e-03  1.3711770758339034e-09  8.1681447979966204e-04  1.8681998390989094e-11
36  2.6322653400701269e-09  9.3314337524678370e+00  4.2627916264775686e+07  6.1836346577245397e-13  6.3875144183537691e-03  1.2552693786664009e-10  2.2704327358489314e-03  8.3159194740746397e-11
37  1.4351208286324693e-09  1.7026481919488726e+01  3.8179428713470671e+07  1.5336222409713366e-12  2.7655426341933673e-02  2.4357206717140899e-09  2.0661574586096194e-03  3.8762834802168502e-10
38  3.7346518006858943e-09  3.4319145313035420e+02  1.1254880685530884e+10  4.3679466282118863e-13  9.4111207238173129e-02  2.6744072894143196e-06  9.0383049224093489e-05  6.2505130589479799e-08
39  2.7577866556971080e-09  2.7157254022805998e+02  1.2774006583437739e+10  2.5785305674996482e-13  2.3061460199042771e-01  2.7173315183185961e-09  1.5211222061399647e-02  5.1259054712446816e-11
40  5.8609060392631205e-08  3.4903772339522889e+03  2.4846930477827448e+15  1.7057029400130376e-12  2.6246636087319194e+01  2.4912556179712264e-08  1.1384752261561822e-01  1.2649222279176084e-09
41  8.5835121201446578e-10  1.7728385689273165e+03  6.4809003429000149e+09  3.7192899777273014e-13  1.0815167529583474e+00  3.4670416855339424e-09  2.6742380690115518e-02  1.4263034859108212e-10
42  2.8635922263752180e-07  2.0108858649560099e+04  3.5296023911341325e+14  7.9326877196673199e-13  3.2612486151778398e+01  1.1321241447356882e-08  3.0721630457860408e-01  9.8503647442181488e-11
43  2.7619041132018001e-07  6.3732184810644972e+03  1.1012982945525314e+11  3.9802410333833114e-13  7.6572927180295607e+00  1.6363069216975496e-09  1.5919820338011247e+00  2.1377261609084903e-10
44  3.5775996943443852e-09  4.2845657312371757e+04  1.5185309084892139e+13  3.9661241600610705e-13  3.0022283067607093e+01  7.6818218776748842e-09  9.4152273007437622e-02  1.5899657045848196e-09
45  2.2443787815214159e-09  6.6042093005475908e+04  1.2552362566621385e+15  4.8092345329703419e-13  9.4908571700429597e+01  9.8468264668802033e-09  1.1584963344069046e-01  9.4758828251540012e-10
46  6.3932561737877700e-09  6.4698210324258666e+05  7.4500942607744047e+13  2.1757370567660408e-13  2.1232958174964601e+02  1.5881630953333860e-06  3.8076115023825047e-01  2.6514867064039367e-10
47  4.5622602339100444e-07  3.1032114040508267e+05  5.2288837771695254e+13  9.5791266920141386e-13  4.6037889358551615e+02  1.4005720533478993e-08  4.8828929732338072e-01  4.0705912468048401e-10
48  8.8296972057651682e-09  1.3333547932714575e+06  1.5148423236523041e+15  1.4152720536789428e-13  1.2594868362081485e+03  1.6038571156620047e-06  8.1725520826453363e-01  6.2829707441945828e-11
49  8.7253132291535755e-04  3.2022731324950901e+12  6.3112404175850500e+16  2.9312980511388873e-13  6.7194114846094453e+03  1.9945500667908080e-05  1.5982262479710692e+06  7.1464621678764562e-09
50  1.1140460859344540e-04  1.9224979391151346e+15  6.7257868950202900e+14  4.0373155432314582e-13  5.0538395449209966e+03  3.9571948182743616e-04  1.2015743098355574e+05  1.0747600181458412e-10


==> Experiments/experiment4/errors_final.dat <==
N err_bior_core err_bior_core_scaled err_bior_kryl err_bior_kryl_reorth err_bior_kryl_reorth_scaled err_kryl err_core err_kryl_reorth
 5.0000000000000000e+00  3.1929399723134681e-14  1.0915000160127590e-14  1.0773018443285287e-14  8.0426625432162901e-16  2.5092318310241627e-15  3.1620504706257906e-15  4.6179368868866563e-15  1.1245998576593388e-16
 6.0000000000000000e+00  5.7947590533751770e-11  5.2741494281212292e-11  8.0435121137006167e-11  2.3621158044969097e-14  6.5050558314903157e-12  8.2293360630342812e-14  5.5101019531739543e-13  1.6340604287365401e-13
 7.0000000000000000e+00  1.5717848265499802e-12  1.8180959003745485e-12  3.2784947199324529e-09  8.1869613986719712e-14  1.8326986228482094e-13  1.2681393116605013e-14  2.5729649905565935e-14  4.0768664193883409e-13
 8.0000000000000000e+00  1.0715475630440252e-10  2.1284501317043691e-12  7.3578853728151751e-10  4.7367560790671437e-14  2.0121376091572725e-13  3.5221781251921037e-14  7.8859988768018449e-13  3.7790214996471390e-13
 9.0000000000000000e+00  4.1436517985920886e-11  3.0386756681499197e-12  2.5302741447331745e-10  1.2559583396761893e-14  9.5646864789303928e-14  1.0021840236767141e-12  4.1882492168050170e-13  1.4145698612127377e-13
 1.0000000000000000e+01  2.2905165393525283e-11  1.1336360064804043e-11  2.1350554083946286e-09  4.3737875349737872e-14  7.8620283919312047e-13  2.5050878608520583e-12  4.8146003876601383e-13  1.4298394198317248e-12
 1.1000000000000000e+01  1.5899451160664847e-11  8.7895270011697734e-11  8.8468753857340657e-09  4.8779425089121846e-14  4.5269804148030138e-13  5.2754235753832945e-13  9.3570947400170422e-11  4.5022254606047345e-13
 1.2000000000000000e+01  1.6661914414903968e-11  2.3898962492687677e-10  1.0190570609093063e-07  8.4626744418463801e-14  1.2362247715675286e-12  1.2976971466483626e-12  1.6374581119213362e-11  9.4951074631752923e-13
 1.3000000000000000e+01  3.0049102614974804e-11  3.6783499381795138e-09  7.2975191972793015e-03  1.8732576179192230e-10  1.7733575316496216e-10  4.7673284999627458e-12  1.1302058713718046e-11  2.1352447181850728e-10
 1.4000000000000000e+01  9.2152245120118307e-12  2.1859417924473762e-10  1.6334765956043569e-06  1.9340942275741757e-12  2.4482463866237978e-12  2.8571015766970147e-12  9.2201676342709899e-12  1.2525452599844568e-12
 1.5000000000000000e+01  9.6583555378632401e-11  1.8220735975749885e-09  7.3309596247153010e-06  1.9783299393848543e-13  2.5984928819967084e-11  6.5552456935450611e-11  1.3921387066910262e-11  2.1974767835335348e-11
 1.6000000000000000e+01  1.0951788134672269e-11  3.0584130959647472e-09  1.0542729384016477e-07  3.9338484570753138e-14  9.5572335960954374e-12  6.8766781351028506e-11  3.3378642132703888e-11  1.2370469016966568e-12
 1.7000000000000000e+01  3.0504357939220577e-10  7.2577432547186328e-09  3.8041631814846522e-05  1.3171637297898926e-13  1.4831381011953194e-11  3.7168126964162058e-11  8.2994781809384348e-11  4.8712539238541033e-12
 1.8000000000000000e+01  7.7062840654010062e-11  7.7832758113576287e-08  9.6287046089706769e-03  3.7134490683049618e-11  9.4994731512792963e-11  2.5520278463073996e-10  1.4689340952695675e-10  1.3234798189897965e-11
 1.9000000000000000e+01  2.0132779774693947e-10  7.4535360335153971e-08  5.0556517740621709e-06  1.1254578868821619e-13  7.1669123843033672e-11  1.3089085730212119e-10  3.9878007313126541e-08  9.5619092179867289e-12
 2.0000000000000000e+01  1.3812661059270332e-10  1.2788314205745285e-07  8.0759083711889518e-01  2.0703284252607080e-10  8.3784111076299482e-10  1.5928866180735295e-12  6.9784108440895460e-10  2.6242717615310301e-10
 2.1000000000000000e+01  1.3444801948742809e-10  1.7067731386428637e-07  5.5379654412656554e-04  1.9065511887515146e-13  7.5450339553478551e-10  2.8610300076524288e-10  5.8243182390420436e-10  3.6188239935831860e-11
 2.2000000000000000e+01  4.3237377610576304e-10  6.2744516908204424e-08  1.3826661918133077e-05  9.6929125180460385e-14  1.4200731405338494e-10  1.6260421156201240e-10  1.6972516296997466e-10  4.4123107516451805e-12
 2.3000000000000000e+01  1.2152532379160629e-10  4.6084544232997776e-07  4.7409389700654645e-02  1.1717927136696485e-13  7.1669880805739775e-10  8.6262404217029412e-11  2.1680399210179425e-10  5.8194890192159062e-12
 2.4000000000000000e+01  3.4639413039550780e-10  1.3624884804168485e-06  2.6707295767154304e-04  6.9917448438233695e-14  2.1760640679824605e-09  5.4144773373384090e-11  9.3488692982769807e-09  2.4687703306842084e-12
 2.5000000000000000e+01  1.8321565268529459e-08  2.1049393044044290e-06  4.0649561688756108e-02  7.2021563099980444e-12  2.4599956465020058e-09  1.1458430304220586e-09  1.4227740861417678e-08  2.0995829542454394e-09
 2.6000000000000000e+01  1.1547179744622437e-09  1.1825501518466693e-06  3.0071667853942884e-03  1.8155445531274616e-13  3.0980561985642748e-09  2.5470305713366570e-10  1.4053109098407465e-09  3.9373803129332280e-11
 2.7000000000000000e+01  7.3612908175002203e-09  6.9767807699555437e-06  7.1491031860458951e-02  3.6078172370065866e-13  3.0645195319603994e-08  1.7761957367972492e-09  1.2758400590667308e-07  6.4374876333425900e-10
 2.8000000000000000e+01  5.9864358964882009e-10  1.3383850167407906e-05  9.1970322148495877e-03  7.6909296862151780e-14  1.7315256853503250e-08  4.3214269674176641e-11  1.1415667181228342e-08  3.2697458892796990e-12
 2.9000000000000000e+01  1.4134924094223575e-08  1.8784839297016343e-05  3.5081243282386509e-01  1.0751710722728090e-12  4.3075747432674554e-08  3.7601685268207747e-10  6.7788010459575796e-09  4.6677562305555224e-10
 3.0000000000000000e+01  2.9519477341211155e-09  4.4941169696882108e-05  1.5836003821528891e+00  3.7782499373896597e-13  1.0113122937514827e-07  9.9653530849220344e-10  1.8355115524175871e-07  1.5565550316717814e-10
 3.1000000000000000e+01  2.0601198647616606e-08  9.3106171525183589e-05  5.1276553602200786e-01  1.3190706925301333e-13  8.6878699174943247e-08  8.1662014162805596e-11  9.1186912128296798e-08  1.0595748893040067e-11
 3.2000000000000000e+01  3.5925401226578300e-09  3.8614642783553490e-04  1.9580727333287642e+01  1.9114650514820559e-12  3.4501841052553392e-07  4.5062934060546887e-10  3.3084959428000570e-07  1.0783260608415709e-09
 3.3000000000000000e+01  1.2816090291859087e-09  3.4380386787685185e-04  9.1123890515581935e-01  3.7855096267372349e-13  6.8004302858331360e-07  3.3601837263972084e-10  4.2012765925215460e-08  4.3468164189865276e-11
 3.4000000000000000e+01  5.2878098107397310e-09  1.3893814630424578e-02  2.7766720996885814e+01  2.7410543302446869e-13  3.9818245440814314e-06  2.9699019586410788e-09  1.8940698449214233e-06  3.7670069143241411e-10
 3.5000000000000000e+01  3.0891604267608246e-09  1.8380616974377446e-03  4.8363453967242111e+02  2.5299617320092894e-13  2.3582015215395592e-06  4.5342636377734574e-09  4.7969012162220390e-09  1.7820223988017331e-10
 3.6000000000000000e+01  1.1364167794832310e-08  4.5467346299934036e-03  1.3441538434133101e+02  1.1961736747209052e-12  8.3561170360210588e-06  2.9978326995828480e-10  8.2638738987340975e-07  1.9474347182920165e-10
 3.7000000000000000e+01  1.0413940184574062e-08  1.3653471168424171e-02  2.6018342443373998e+01  8.0258919850339971e-13  5.5639177149433528e-06  1.4548161273890731e-09  4.7993097738252763e-05  5.6511520316434400e-10
 3.8000000000000000e+01  1.2703628593484333e-07  2.1316782889910721e-02  6.8749519370533996e+01  1.2508465050241298e-12  3.1614715456443604e-05  1.4761400582697068e-08  2.6604971915312059e-05  5.7346261215245175e-10
 3.9000000000000000e+01  1.3582584656354615e-08  8.9160772187288573e-02  2.7143581286123572e+02  6.8472439370164825e-13  3.5933110021286230e-05  5.5986855238423161e-09  2.8713686225704618e-03  1.9085632741143904e-10
 4.0000000000000000e+01  1.1906759210297945e-06  5.3371280176227348e-01  3.9565957462740673e+03  9.8534605968172475e-13  9.1128452427046367e-05  6.5725079586762702e-08  3.5802438878818955e-04  2.0732002600822785e-10
 4.1000000000000000e+01  2.8576708670041779e-09  4.6850990630293182e-01  3.7154381546474490e+03  6.3181360944808974e-13  1.2870813832456352e-04  6.8958878191267400e-10  1.4177277305727872e-03  5.9327784453661479e-11
 4.2000000000000000e+01  3.1620508088143906e-09  4.3489149017227571e-01  2.1617135437021277e+02  3.0926598959362925e-13  5.8196658893143628e-04  8.6060683065759952e-10  2.4920138824518016e-05  2.8043106820182548e-10
 4.3000000000000000e+01  3.7260639897627515e-08  3.1075361018143690e+00  9.5240978850922555e+04  1.6993523438009551e-12  3.1732197469821085e-03  3.8446502193950987e-08  2.4576895850714927e-02  6.9213557202847983e-10
 4.4000000000000000e+01  2.9414135781770584e-08  5.2428715549476285e-01  1.6456575598419074e+03  1.2284915789406771e-12  6.6360471221968501e-04  3.2119933360568337e-09  3.5569584124653179e-05  2.3145524142166010e-09
 4.5000000000000000e+01  2.3277779381102032e-08  2.0148627505224941e+00  5.9954815191119127e+04  5.5449041195122613e-13  4.6660837860100801e-03  5.4637189786348946e-09  5.6336555844562763e-03  2.3991930364828400e-09
 4.6000000000000000e+01  3.9638139495797384e-07  1.2629770563884025e+01  1.0750748692624385e+05  5.4455061974547849e-13  3.4934817042742757e-03  2.8266680151929871e-08  2.3542802237636109e+00  1.1367545167383178e-08
 4.7000000000000000e+01  2.3780296738520344e-06  1.7343588683360237e+02  2.6151109668707715e+07  1.4561017716979694e-11  3.0842894426505249e-02  8.8035999148274135e-08  5.0248618976990837e-03  3.6574088565144087e-09
 4.8000000000000000e+01  2.9513129451940141e-08  9.7778029125359414e+00  5.3693264925244275e+03  6.6886770558353138e-13  1.0651379710817655e-02  3.9919629967662801e-09  2.8884495943108287e-02  3.1241449843933440e-10
 4.9000000000000000e+01  2.4063840209420513e-08  9.0342994611419236e+01  3.7430816908770157e+04  2.3810059450528560e-13  3.7711170973502399e-02  1.3423887758121445e-08  1.6204912437938470e-02  1.2410822455882205e-09
 5.0000000000000000e+01  2.9170188058823369e-08  5.0779685547608011e+01  2.2512546060988035e+05  1.4933205693133517e-13  8.3460840157978777e-02  1.6344094146597141e-09  4.0671237396260551e-01  6.3434597990669063e-10


==> Experiments/experiment5/data_experiment5_cheb2.dat <==
N err_krylfull err_krylnoreorth err_krylpartial
5 4.400405e-16 1.459830e-16 3.017485e-16
15 1.044369e-13 2.717404e-13 9.544566e-14
25 1.002511e-13 1.467903e-13 1.441924e-13
35 8.342297e-10 7.038916e-11 1.131826e-09
45 3.067582e-11 2.071141e-10 2.517163e-11
55 6.524593e-11 4.439279e-11 1.761908e-10
65 3.733518e-11 6.222311e-12 6.465560e-12
75 7.400018e-12 4.386560e-11 7.913736e-13
85 2.947653e-08 1.849604e-07 4.446579e-08
95 1.261960e-09 8.408952e-10 3.367527e-10
105 1.459243e-10 3.546792e-09 5.681695e-10
115 2.722901e-10 1.781772e-10 1.016213e-11
125 5.919599e-11 8.127233e-11 5.565963e-11
135 1.842067e-10 3.196253e-08 3.751392e-10
145 5.040763e-10 1.738576e-09 7.963734e-10
155 6.931607e-10 7.086771e-09 4.354481e-10
165 2.635203e-09 1.881073e-08 2.089957e-09
175 4.151144e-08 3.902567e-08 6.603053e-08
185 6.907704e-10 1.032426e-09 2.510861e-10
195 5.755221e-10 2.291856e-09 5.967261e-10
205 7.875171e-07 3.572830e-07 2.337162e-07
215 9.724029e-11 2.769532e-11 1.199006e-10
225 2.605139e-06 2.927481e-07 1.534540e-06
235 9.014245e-10 2.753314e-10 1.378980e-09
245 3.213439e-07 7.359501e-06 9.344223e-07
255 5.271484e-07 1.147049e-07 1.273302e-07
265 2.570807e-05 3.789409e-05 7.735263e-06
275 8.655118e-06 7.078444e-07 5.386463e-06
285 3.763349e-06 4.169065e-07 1.520643e-05
295 3.962108e-09 1.155972e-08 9.935274e-09
305 4.250837e-09 1.132208e-08 1.278088e-08
315 9.616803e-08 3.262014e-08 1.566862e-07
325 7.087228e-08 5.023487e-08 5.169405e-08
335 1.074296e-07 1.537898e-09 6.415190e-07
345 2.677186e-07 7.746220e-06 1.223393e-07
355 1.129231e-08 2.662949e-08 3.968282e-08
365 3.898282e-07 4.820958e-06 1.196026e-06
375 1.314783e-05 1.884657e-06 4.802910e-06
385 1.289020e-07 1.080630e-07 1.294084e-06
395 2.347969e-08 3.298692e-07 1.362572e-08
405 2.983865e-06 1.532968e-06 4.615232e-06
415 7.906416e-07 1.053902e-07 7.113058e-07
425 2.528542e-06 1.107765e-04 2.472941e-06
435 3.593108e-07 2.005986e-06 2.527582e-07
445 8.946393e-08 3.940233e-07 1.139425e-07
455 1.452853e-08 5.854090e-08 2.480436e-08
465 1.522405e-05 4.406016e-06 2.455343e-05
475 1.734255e-08 1.648630e-08 2.073491e-08
485 3.300393e-06 1.073185e-06 1.206747e-06
495 2.990363e-06 6.015370e-06 3.854938e-06
505 4.546855e-07 1.909208e-07 4.587514e-08
515 5.854508e-07 2.121626e-05 6.191308e-07
525 2.972028e-05 2.454316e-05 5.103652e-06
535 3.009353e-06 3.690113e-05 6.142238e-07
545 9.248003e-08 3.263763e-06 6.038361e-07
555 3.094636e-06 1.974509e-06 1.379538e-06
565 7.376964e-06 3.905473e-05 9.284384e-07
575 8.094564e-05 5.272401e-05 1.229552e-04
585 3.477636e-04 4.680222e-04 2.591370e-03
595 6.010611e-06 2.114264e-06 5.564501e-07
605 3.000579e-05 1.246586e-04 8.876767e-05
615 4.740067e-06 3.894240e-05 3.635523e-05
625 3.197932e-06 6.190825e-06 1.311589e-06
635 1.463160e-07 6.147820e-04 2.718416e-07
645 1.253981e-07 3.799292e-06 1.737444e-07
655 7.756601e-07 1.524540e-05 2.713917e-07
665 4.694953e-04 1.632650e-03 6.038114e-04
675 1.441040e-03 2.517051e-02 4.862486e-03
685 1.223060e-05 1.299214e-03 7.981268e-05
695 1.621579e-07 1.358283e-04 4.618633e-07
705 4.792064e-07 9.617524e-08 2.634201e-06
715 3.619831e-06 3.593001e-06 9.573319e-07
725 3.036417e-06 2.511330e-05 1.458096e-06
735 1.046462e-04 4.708579e-05 1.222924e-04
745 2.000817e-02 5.946253e-03 5.899953e-02
755 1.094210e-06 5.083000e-04 4.043534e-06
765 3.997057e-06 2.291050e-04 1.205693e-05
775 8.982916e-06 1.797499e-06 5.278294e-06
785 6.003399e-06 7.209417e-06 1.744096e-06
795 1.199773e-07 3.987693e-07 4.370789e-07
805 4.753570e-05 1.571283e-04 8.227748e-05
815 8.796049e-05 1.040560e-06 7.606638e-05
825 8.388699e-07 3.918376e-06 2.447438e-07
835 2.498900e-07 8.657181e-06 3.596840e-07
845 8.265270e-06 2.851390e-05 5.294578e-06
855 4.709951e-05 1.976994e-04 1.381457e-05
865 2.277432e-05 2.202147e-06 1.094605e-05
875 3.057693e-06 4.555509e-06 6.064706e-06
885 1.626310e-05 8.004342e-06 2.462268e-06
895 4.815932e-05 1.361311e-03 1.662571e-05
905 4.925591e-04 6.859233e-04 1.027064e-02
915 2.354135e-04 3.227176e-03 7.786381e-04
925 2.492607e-05 3.006440e-03 1.621290e-05
935 1.675969e-05 1.247047e-05 2.896652e-05
945 2.186191e-03 3.890440e-04 1.316903e-01
955 3.559297e-06 1.169985e-06 5.689789e-06
965 1.779119e-05 1.351385e-06 3.841977e-06
975 1.296016e-04 1.569746e-04 1.465504e-04
985 6.557534e-06 2.070625e-07 6.992039e-06
995 1.468373e-05 1.327984e-04 1.685110e-06


==> Experiments/experiment5/data_experiment5_equid2.dat <==
N err_krylfull err_krylnoreorth err_krylpartial
5 5.410329e-15 3.367150e-16 5.550398e-15
10 2.598169e-14 1.308849e-14 2.598169e-14
15 1.218727e-14 2.485722e-14 1.603770e-14
20 2.631022e-14 1.444287e-13 3.674627e-14
25 3.411805e-14 2.471252e-13 3.285870e-14
30 2.340544e-12 2.915597e-12 4.103140e-13
35 3.014859e-14 7.614000e-13 6.196153e-14
40 3.017105e-13 3.052322e-12 1.574257e-13
45 1.275063e-10 8.172062e-10 3.245530e-10
50 2.484683e-08 9.504420e-07 1.661969e-07
55 1.109758e-08 4.645812e-07 2.101525e-08
60 1.485432e-11 4.976003e-02 2.445263e-03
65 2.603067e-10 1.660636e-06 1.676308e-03
70 2.255574e-10 1.421057e-03 1.415248e-03
75 7.454455e-12 1.286173e-01 8.354915e-03
80 3.697680e-11 2.798257e-03 3.136144e-02
85 5.634371e-11 2.669890e-01 2.117704e-02
90 1.416373e-09 5.507172e-05 7.464827e-05
95 3.319767e-09 3.075194e-01 1.338718e-03
100 2.449096e-09 9.757331e-02 9.995956e-01
105 2.115734e-10 1.304964e+00 9.988434e+01
110 7.096128e-10 2.954737e-02 2.956444e-02
115 2.736612e-10 4.255840e-02 2.797403e-03
120 7.987369e-08 2.078794e-02 7.018554e-03
125 4.540086e-07 2.795857e-01 1.392830e+01
130 2.746129e-06 4.291516e-02 4.382443e-02
135 2.816321e-05 7.832794e-01 4.503326e+00
140 5.142728e-04 9.981005e-01 1.000020e+00
145 3.767236e-06 8.047498e-01 1.765310e-02
150 1.198091e-03 4.376561e-02 6.607919e-02
155 2.089453e-03 4.696214e-01 3.886117e-01
160 2.238748e-02 2.192257e-01 1.508421e-02
165 4.559902e-02 1.012227e-01 1.678157e+00
170 9.356860e-03 2.735679e+00 2.239187e+00
175 1.336613e-01 1.351793e-01 4.398106e-01
180 2.969163e-03 2.729662e+01 1.002821e+00
185 3.720562e-01 3.683981e+00 1.361985e-01
190 6.268204e-02 1.194568e-01 1.197225e-01
195 2.229732e-05 2.077897e-04 5.282989e-04
200 1.959380e-03 1.462134e+01 1.000008e+00
205 6.115428e-01 6.114316e-01 6.115441e-01
210 7.527692e-02 7.529144e-02 7.528052e-02
215 2.479319e-02 4.412834e-01 1.000841e+00
220 2.735101e-02 2.471797e-01 2.638914e-01
225 5.119927e+00 8.432842e-01 3.538119e+01
230 1.003327e+00 8.532136e-01 8.487495e-01
235 7.300120e-02 8.229335e-01 3.621080e+00
240 3.986345e-02 4.805030e-02 3.987279e-02
245 1.291051e-01 8.054381e-01 1.006612e+01
250 1.111485e-01 1.126832e+01 5.167351e+00


==> Experiments/experiment6/data_experiment6_h.dat <==
N err_diag_hahn
1.000000e+00 1.869849e-16
2.000000e+00 2.008214e-16
3.000000e+00 1.014661e-15
4.000000e+00 3.842542e-15
5.000000e+00 1.183637e-14
6.000000e+00 1.165964e-13
7.000000e+00 2.300971e-12
8.000000e+00 2.954653e-11
9.000000e+00 9.815259e-11
1.000000e+01 3.129316e-09
1.100000e+01 7.467019e-08
1.200000e+01 1.173302e-06
1.300000e+01 1.455996e-05
1.400000e+01 1.446290e-04
1.500000e+01 1.130086e-03
1.600000e+01 5.281659e-03
1.700000e+01 2.151081e-02
1.800000e+01 3.151611e-01
1.900000e+01 1.755374e-01
2.000000e+01 1.180967e-01


==> Experiments/experiment6/data_experiment6_h1.dat <==
N err_diag1_hahn
1.000000e+00 0.000000e+00
2.000000e+00 2.822485e-16
3.000000e+00 2.751335e-16
4.000000e+00 2.217263e-15
5.000000e+00 2.027497e-14
6.000000e+00 4.420181e-13
7.000000e+00 6.075907e-12
8.000000e+00 2.293407e-11
9.000000e+00 5.911595e-10
1.000000e+01 1.414748e-08
1.100000e+01 2.227599e-07
1.200000e+01 2.765553e-06
1.300000e+01 2.740724e-05
1.400000e+01 2.130768e-04
1.500000e+01 1.046160e-03
1.600000e+01 2.601734e-03
1.700000e+01 1.605832e-01
1.800000e+01 1.026805e+00
1.900000e+01 5.159388e-01


==> Experiments/experiment6/data_experiment6_h2.dat <==
N err_diag2_hahn
1.000000e+00 2.484099e-15
2.000000e+00 1.607268e-14
3.000000e+00 4.510332e-14
4.000000e+00 1.710282e-13
5.000000e+00 2.019630e-12
6.000000e+00 4.096659e-11
7.000000e+00 5.214281e-10
8.000000e+00 1.286798e-09
9.000000e+00 7.793545e-08
1.000000e+01 1.953029e-06
1.100000e+01 3.392692e-05
1.200000e+01 4.765495e-04
1.300000e+01 5.492608e-03
1.400000e+01 5.109226e-02
1.500000e+01 2.944166e-01
1.600000e+01 1.702027e+00
1.700000e+01 3.394948e+01
1.800000e+01 1.055940e+01


==> Experiments/experiment6/data_experiment6_k.dat <==
N err_diag_kravchuk
1.000000e+00 3.505967e-16
2.000000e+00 1.850372e-16
3.000000e+00 3.372829e-16
4.000000e+00 1.831296e-16
5.000000e+00 4.332578e-16
6.000000e+00 2.900174e-15
7.000000e+00 2.068933e-14
8.000000e+00 1.539509e-13
9.000000e+00 9.358171e-13
1.000000e+01 2.465583e-13
1.100000e+01 1.695222e-10
1.200000e+01 1.283552e-09
1.300000e+01 8.068109e-09
1.400000e+01 3.170939e-07
1.500000e+01 4.947697e-06
1.600000e+01 3.446492e-05
1.700000e+01 2.324537e-03
1.800000e+01 1.394713e-02
1.900000e+01 1.171914e+00
2.000000e+01 1.133593e+00


==> Experiments/experiment6/data_experiment6_k1.dat <==
N err_diag1_kravchuk
1.000000e+00 3.895519e-16
2.000000e+00 0.000000e+00
3.000000e+00 2.862783e-16
4.000000e+00 3.398642e-16
5.000000e+00 9.706868e-16
6.000000e+00 6.905177e-15
7.000000e+00 3.132397e-14
8.000000e+00 2.762718e-13
9.000000e+00 4.308766e-13
1.000000e+01 3.704204e-11
1.100000e+01 2.295034e-10
1.200000e+01 1.600531e-09
1.300000e+01 4.629179e-08
1.400000e+01 7.361203e-07
1.500000e+01 4.576449e-06
1.600000e+01 3.150387e-04
1.700000e+01 1.905499e-03
1.800000e+01 8.116945e-02
1.900000e+01 3.023958e+01


==> Experiments/experiment6/data_experiment6_k2.dat <==
N err_diag2_kravchuk
1.000000e+00 2.164177e-16
2.000000e+00 8.127123e-16
3.000000e+00 1.360567e-16
4.000000e+00 5.181041e-15
5.000000e+00 3.853473e-14
6.000000e+00 3.166210e-13
7.000000e+00 2.027225e-12
8.000000e+00 1.477216e-11
9.000000e+00 3.927969e-11
1.000000e+01 3.633592e-09
1.100000e+01 3.186210e-08
1.200000e+01 2.724720e-07
1.300000e+01 9.484841e-06
1.400000e+01 1.806874e-04
1.500000e+01 1.345535e-03
1.600000e+01 1.532774e-01
1.700000e+01 1.561474e+00
1.800000e+01 2.167353e+02

